Subgradient Methods for Nonsmooth Convex Functions with Adversarial Errors

We consider minimizing nonsmooth convex functions with bounded subgradients. However, instead of directly observing a subgradient at every step $k\in [0, \dots, N-1]$, we assume that the optimizer receives an adversarially corrupted subgradient. The adversary's power is limited to a finite corruption budget, but allows the adversary to strategically time its perturbations. We show that the classical averaged subgradient descent method, which is optimal in the noiseless case, has worst-case performance that deteriorates quadratically with the corruption budget. Using performance optimization programming, (i) we construct and analyze the performance of three novel subgradient descent methods, and (ii) propose a novel lower bound on the worst-case suboptimality gap of any first-order method satisfying a mild cone condition proposed by Fatkhullin et al. (2025). The worst-case performance of each of our methods degrades only linearly with the corruption budget. Furthermore, we show that the relative difference between their worst-case suboptimality gap and our lower bound decays as $\mathcal O(\log(N)/N)$, so that all three proposed subgradient descent methods are near-optimal. Our methods achieve such near-optimal performance without a need for momentum or averaging. This suggests that these techniques are not necessary in this context, which is in line with recent results by Zamani and Glineur (2025).

==> figures/rel_gap/rel_gap.csv <==
N,rel_gap_sdo,rel_gap_soc
1,3.3885108541298337e-5,7.060085405186101e-7
2,0.21515583073346,0.29731836712452164
3,0.3542341489752632,0.4992400546607323
4,0.44115515496834234,0.6221455073479598
5,0.49685315479905956,0.694810340801788
6,0.5306185716737133,0.7362307184784589
7,0.5497368240179323,0.7579123574976254
8,0.5592946306139712,0.7669443482481775
9,0.5623299430226547,0.767729276842255
10,0.5609092022279105,0.76315186282363
11,0.5564595750470414,0.7549804089219014
12,0.5499664555863593,0.7445442562166615
13,0.5421823249154523,0.7326534556493902
14,0.5335504667436597,0.7198507812345989
15,0.5244854258053877,0.7065377045178733
16,0.5151866456783338,0.693046322606361
17,0.5058040081469262,0.6795213448448356
18,0.4964439098926965,0.6661090719056295
19,0.48718284868389805,0.6528817682191379
20,0.47806307995617026,0.6399708152685868
21,0.4691528271317802,0.6273202960345614
22,0.4604386181958242,0.6150532546067122
23,0.45193219560577536,0.6031134415600548
24,0.44366697647881814,0.5915267074874109
25,0.435662239552137,0.5803091749890132
26,0.42786527967970667,0.5694320716477241
27,0.42032185723837046,0.5588846619095422
28,0.4130111936429648,0.5487485389692459
29,0.40591553905249267,0.5389001649030334
30,0.3990390795964638,0.5293667842743544
31,0.3923277882990073,0.5201355018175979
32,0.38590331715719906,0.5111994565429212
33,0.3796537278674572,0.5025905373119421
34,0.3735903613132585,0.49420425026067694
35,0.3677034928402989,0.48617498596321695
36,0.36198873963184663,0.4783368513571862
37,0.35646468873506976,0.4707406427680194
38,0.3510962135315099,0.46334440134205845
39,0.3458301420453225,0.45623256194782247
40,0.34080017410702546,0.44933886816045376
41,0.3359061066811053,0.44260026430971156
42,0.33112616200328127,0.43610590976110863
43,0.3264884510734811,0.42970568176006196
44,0.3219494231905262,0.42357501126173425
45,0.3175871071075642,0.41767039055451427
46,0.31330982456660994,0.4118628095316712
47,0.30916429175806837,0.4062213842614737
48,0.30511119545044707,0.4006609874859679
49,0.3011458646369203,0.39533336597139535
50,0.2973463271876531,0.3900979376855185
51,0.2936087252491282,0.38495916670877595
52,0.2899624706752757,0.38019845518151296
53,0.28641388427008696,0.37539085110891435
54,0.2829500130243412,0.37070787136161965
55,0.27957081519349725,0.3661458103708437
56,0.27627356387671664,0.3617011856114294
57,0.273054876607004,0.3573666352487237
58,0.26987863342471385,0.35311029824183215
59,0.26683797753503935,0.3489809283615086
60,0.2638444782464555,0.3448727456738965
61,0.2609144556038778,0.3408773611311533
62,0.2580505994600024,0.3371790890750237
63,0.2552429444192317,0.3333882692583945
64,0.2525108410345922,0.32973184961750945
65,0.24983425787910019,0.32611993480433643
66,0.24721368384807985,0.32237551484866067
67,0.24464288577830118,0.3191856744094057
68,0.24212576228870297,0.31581461125524957
69,0.23968065119068793,0.3125252229348119
70,0.23727425172461736,0.30931349130844943
71,0.23491664697152803,0.30615622350598226
72,0.23260500947410723,0.3029939798218084
73,0.23034245453175117,0.2999606793589571
74,0.22812552184634516,0.2969737452281018
75,0.22594791074688203,0.29411125682179406


==> figures/step-sizes/step-sizes-0.2.csv <==
k,a
0.0,0.8656671922920951
0.01,0.8590344948780333
0.02,0.8523703836124712
0.03,0.8456746350844183
0.04,0.8389470237611738
0.05,0.8321873219630944
0.06,0.8253952998380035
0.07,0.8185707253352322
0.08,0.811713364179288
0.09,0.8048229798431438
0.1,0.7978993335211425
0.11,0.7909421841015084
0.12,0.7839512881384604
0.13,0.7769263998239196
0.14,0.7698672709588048
0.15,0.7627736509239086
0.16,0.7556452866503467
0.17,0.7484819225895736
0.18,0.7412833006829568
0.19,0.7340491603309027
0.2,0.7267792383615256
0.21,0.7194732689988513
0.22,0.7121309838305507
0.23,0.7047521117751888
0.24,0.6973363790489883
0.25,0.6898835091320932
0.26,0.682393222734327
0.27,0.6748652377604355
0.28,0.6672992692748053
0.29,0.6596950294656476
0.3,0.6520522276086415
0.31,0.6443705700300216
0.32,0.636649760069106
0.33,0.6288894980402494
0.34,0.6210894811942155
0.35,0.6132494036789545
0.36,0.6053689564997786
0.37,0.5974478274789213
0.38,0.5894857012144715
0.39,0.5814822590386708
0.4,0.5734371789755619
0.41,0.5653501356979772
0.42,0.5572208004838535
0.43,0.5490488411718633
0.44,0.5408339221163488
0.45,0.5325757041415449
0.46,0.524273844495079
0.47,0.5159279968007359
0.48,0.5075378110104705
0.49,0.49910293335565703
0.5,0.49062300629756117
0.51,0.4820976684770168
0.52,0.4735265546632979
0.53,0.46490929570216505
0.54,0.45624551846307493
0.55,0.4475348457855359
0.56,0.4387768964245919
0.57,0.4299712849954208
0.58,0.42111762191702845
0.59,0.41221551335502155
0.6,0.4032645611634428
0.61,0.39426436282564814
0.62,0.3852145113942106
0.63,0.3761145954298287
0.64,0.36696419893922366
0.65,0.35776290131200233
0.66,0.3485102772564682
0.67,0.33920589673435975
0.68,0.32984932489449303
0.69,0.3204401220052902
0.7,0.3109778433861694
0.71,0.3014620393377751
0.72,0.29189225507102506
0.73,0.28226803063495165
0.74,0.2725889008433116
0.75,0.26285439519994175
0.76,0.25306403782283476
0.77,0.2432173473669081
0.78,0.23331383694544217
0.79,0.22335301405015937
0.8,0.21333438046991618
0.81,0.20325743220798145
0.82,0.19312165939787143
0.83,0.1829265462177118
0.84,0.17267157080309703
0.85,0.16235620515841637
0.86,0.15197991506661407
0.87,0.1415421599973527
0.88,0.1310423930135453
0.89,0.12048006067622352
0.9,0.10985460294770638
0.91,0.09916545309303434
0.92,0.08841203757963269
0.93,0.07759377597516655
0.94,0.06671008084354961
0.95,0.05576035763906754
0.96,0.04474400459857618
0.97,0.03366041263173336
0.98,0.022508965209222638
0.99,0.011289038248925758


==> figures/step-sizes/step-sizes-0.csv <==
k,a
0.0,0.9900990099009901
0.01,0.9801980198019802
0.02,0.9702970297029703
0.03,0.9603960396039604
0.04,0.9504950495049505
0.05,0.9405940594059407
0.06,0.9306930693069306
0.07,0.9207920792079208
0.08,0.9108910891089108
0.09,0.9009900990099009
0.1,0.8910891089108911
0.11,0.8811881188118811
0.12,0.8712871287128713
0.13,0.8613861386138615
0.14,0.8514851485148515
0.15,0.8415841584158416
0.16,0.8316831683168316
0.17,0.8217821782178217
0.18,0.8118811881188119
0.19,0.8019801980198019
0.2,0.7920792079207921
0.21,0.7821782178217821
0.22,0.7722772277227723
0.23,0.7623762376237624
0.24,0.7524752475247524
0.25,0.7425742574257426
0.26,0.7326732673267328
0.27,0.7227722772277227
0.28,0.7128712871287128
0.29,0.7029702970297029
0.3,0.693069306930693
0.31,0.6831683168316832
0.32,0.6732673267326732
0.33,0.6633663366336634
0.34,0.6534653465346534
0.35,0.6435643564356436
0.36,0.6336633663366337
0.37,0.6237623762376238
0.38,0.6138613861386139
0.39,0.6039603960396039
0.4,0.594059405940594
0.41,0.5841584158415841
0.42,0.5742574257425742
0.43,0.5643564356435643
0.44,0.5544554455445544
0.45,0.5445544554455445
0.46,0.5346534653465347
0.47,0.5247524752475248
0.48,0.5148514851485149
0.49,0.504950495049505
0.5,0.49504950495049505
0.51,0.48514851485148514
0.52,0.4752475247524752
0.53,0.4653465346534653
0.54,0.4554455445544554
0.55,0.44554455445544555
0.56,0.43564356435643564
0.57,0.42574257425742573
0.58,0.4158415841584158
0.59,0.40594059405940597
0.6,0.39603960396039606
0.61,0.38613861386138615
0.62,0.3762376237623762
0.63,0.3663366336633664
0.64,0.3564356435643564
0.65,0.3465346534653465
0.66,0.3366336633663366
0.67,0.3267326732673267
0.68,0.31683168316831684
0.69,0.3069306930693069
0.7,0.297029702970297
0.71,0.2871287128712871
0.72,0.2772277227722772
0.73,0.26732673267326734
0.74,0.25742574257425743
0.75,0.24752475247524752
0.76,0.2376237623762376
0.77,0.2277227722772277
0.78,0.21782178217821782
0.79,0.2079207920792079
0.8,0.19801980198019803
0.81,0.1881188118811881
0.82,0.1782178217821782
0.83,0.1683168316831683
0.84,0.15841584158415842
0.85,0.1485148514851485
0.86,0.1386138613861386
0.87,0.12871287128712872
0.88,0.1188118811881188
0.89,0.10891089108910891
0.9,0.09900990099009901
0.91,0.0891089108910891
0.92,0.07920792079207921
0.93,0.0693069306930693
0.94,0.0594059405940594
0.95,0.04950495049504951
0.96,0.039603960396039604
0.97,0.0297029702970297
0.98,0.019801980198019802
0.99,0.009900990099009901


==> figures/step-sizes/step-sizes-1.0.csv <==
k,a
0.0,0.5604291282331316
0.01,0.5586339863380455
0.02,0.5568138447665982
0.03,0.5549681807743301
0.04,0.5530964569930071
0.05,0.551198120916943
0.06,0.5492726043675578
0.07,0.5473193229350901
0.08,0.5453376753963223
0.09,0.5433270431071068
0.1,0.5412867893684159
0.11,0.5392162587645593
0.12,0.5371147764721372
0.13,0.5349816475382105
0.14,0.532816156126076
0.15,0.5306175647269458
0.16,0.5283851133357161
0.17,0.5261180185889099
0.18,0.5238154728627541
0.19,0.5214766433292268
0.2,0.5191006709677773
0.21,0.5166866695302738
0.22,0.5142337244565803
0.23,0.5117408917379992
0.24,0.5092071967256352
0.25,0.506631632880548
0.26,0.5040131604623531
0.27,0.501350705152714
0.28,0.49864315660992553
0.29,0.4958893669505416
0.3,0.4930881491537189
0.31,0.4902382753836585
0.32,0.4873384752252056
0.33,0.4843874338273287
0.34,0.481383789948825
0.35,0.47832613390020656
0.36,0.4752130053752819
0.37,0.47204289116549203
0.38,0.4688142227495476
0.39,0.4655253737503747
0.4,0.4621746572507832
0.41,0.45876032295863345
0.42,0.455280554211583
0.43,0.4517334648107424
0.44,0.44811709567175106
0.45,0.4444294112808945
0.46,0.4406682959429207
0.47,0.4368315498061568
0.48,0.43291688464938344
0.49,0.42892191941367386
0.5,0.4248441754610386
0.51,0.42068107154022827
0.52,0.4164299184384186
0.53,0.41208791329571726
0.54,0.40765213355748275
0.55,0.4031195305373069
0.56,0.39848692256116164
0.57,0.39375098766064043
0.58,0.38890825578038485
0.59,0.3839551004616756
0.6,0.37888772996072934
0.61,0.37370217775646236
0.62,0.3683942923982989
0.63,0.3629597266399911
0.64,0.35739392580030654
0.65,0.35169211528578825
0.66,0.34584928720452074
0.67,0.33986018599287765
0.68,0.3337192929694944
0.69,0.3274208097221012
0.7,0.3209586402232694
0.71,0.3143263715604248
0.72,0.30751725315353967
0.73,0.30052417432054984
0.74,0.2933396400355765
0.75,0.2859557447082443
0.76,0.27836414379352525
0.77,0.27055602302032106
0.78,0.26252206500308756
0.79,0.2542524129738217
0.8,0.24573663134123344
0.81,0.23696366274938732
0.82,0.22792178126893103
0.83,0.21859854130952053
0.84,0.20898072179139285
0.85,0.19905426505626608
0.86,0.18880420993173508
0.87,0.1782146182877648
0.88,0.16726849433718954
0.89,0.15594769583247226
0.9,0.14423283619616895
0.91,0.13210317648998182
0.92,0.11953650597388228
0.93,0.10650900982882981
0.94,0.09299512240968434
0.95,0.07896736415367132
0.96,0.06439615998779281
0.97,0.04924963674811134
0.98,0.033493396735444825
0.99,0.017090264074218042


==> figures/step-sizes/step-sizes-10.0.csv <==
k,a
0.0,0.0
0.01,0.0
0.02,0.0
0.03,0.0
0.04,0.0
0.05,0.0
0.06,0.0
0.07,0.0
0.08,0.0
0.09,0.0
0.1,0.0
0.11,0.0
0.12,0.0
0.13,0.0
0.14,0.0
0.15,0.0
0.16,0.0
0.17,0.0
0.18,0.0
0.19,0.0
0.2,0.0
0.21,0.0
0.22,0.0
0.23,0.0
0.24,0.0
0.25,0.0
0.26,0.0
0.27,0.0
0.28,0.0
0.29,0.0
0.3,0.0
0.31,0.0
0.32,0.0
0.33,0.0
0.34,0.0
0.35,0.0
0.36,0.0
0.37,0.0
0.38,0.0
0.39,0.0
0.4,0.0
0.41,0.0
0.42,0.0
0.43,0.0
0.44,0.0
0.45,0.0
0.46,0.0
0.47,0.0
0.48,0.0
0.49,0.0
0.5,0.0
0.51,0.0
0.52,0.0
0.53,0.0
0.54,0.0
0.55,0.0
0.56,0.0
0.57,0.0
0.58,0.0
0.59,0.0
0.6,0.0
0.61,0.0
0.62,0.0
0.63,0.0
0.64,0.0
0.65,0.0
0.66,0.0
0.67,0.0
0.68,0.0
0.69,0.0
0.7,0.0
0.71,0.0
0.72,0.0
0.73,0.0
0.74,0.0
0.75,0.0
0.76,0.0
0.77,0.0
0.78,0.0
0.79,0.0
0.8,0.0
0.81,0.0
0.82,0.0
0.83,0.0
0.84,0.0
0.85,0.0
0.86,0.0
0.87,0.0
0.88,0.0
0.89,0.0
0.9,0.0
0.91,0.0
0.92,0.0
0.93,0.0
0.94,0.0
0.95,0.0
0.96,0.0
0.97,0.0
0.98,0.0
0.99,0.0


==> figures/step-sizes/step-sizes-5.0.csv <==
k,a
0.0,0.18529280846949928
0.01,0.18526244580225745
0.02,0.18523129207449976
0.03,0.1851993196974023
0.04,0.18516649985036862
0.05,0.18513280241345892
0.06,0.1850981958954013
0.07,0.1850626473568493
0.08,0.18502612232851934
0.09,0.18498858472381025
0.1,0.18494999674547138
0.11,0.18491031878584685
0.12,0.18486950932018031
0.13,0.18482752479241765
0.14,0.18478431949289192
0.15,0.18473984542721839
0.16,0.18469405217566198
0.17,0.18464688674216972
0.18,0.18459829339218212
0.19,0.18454821347824985
0.2,0.18449658525238544
0.21,0.18444334366397253
0.22,0.18438842014193427
0.23,0.18433174235972932
0.24,0.18427323398159423
0.25,0.1842128143882841
0.26,0.1841503983803758
0.27,0.18408589585698906
0.28,0.18401921146754435
0.29,0.18395024423391276
0.3,0.1838788871400136
0.31,0.1838050266855809
0.32,0.18372854240043862
0.33,0.1836493063151957
0.34,0.18356718238378567
0.35,0.18348202585272214
0.36,0.1833936825713143
0.37,0.18330198823637087
0.38,0.18320676756410456
0.39,0.18310783338101738
0.4,0.1830049856244761
0.41,0.18289801024246413
0.42,0.1827866779805831
0.43,0.18267074304275446
0.44,0.18254994161019444
0.45,0.18242399020106326
0.46,0.18229258385067162
0.47,0.1821553940891969
0.48,0.1820120666904472
0.49,0.18186221916122236
0.5,0.18170543793614297
0.51,0.181541275237331
0.52,0.18136924555184994
0.53,0.18118882167217368
0.54,0.18099943023589002
0.55,0.18080044669008
0.56,0.18059118959297235
0.57,0.18037091415010775
0.58,0.18013880486380254
0.59,0.17989396715247086
0.6,0.17963541776948241
0.61,0.17936207381858524
0.62,0.17907274012312765
0.63,0.1787660946575834
0.64,0.17844067168996383
0.65,0.1780948422096706
0.66,0.17772679112343917
0.67,0.17733449058736034
0.68,0.17691566869914066
0.69,0.17646777259336124
0.7,0.17598792475235897
0.71,0.1754728710516062
0.72,0.1749189186810925
0.73,0.17432186159611635
0.74,0.173676890515039
0.75,0.1729784836469264
0.76,0.17222027322764252
0.77,0.17139488146923032
0.78,0.17049371754294768
0.79,0.16950672451833232
0.8,0.16842206147484634
0.81,0.1672257008565333
0.82,0.1659009139097195
0.83,0.16442760675637308
0.84,0.16278145481936188
0.85,0.160932761604274
0.86,0.15884493556347723
0.87,0.15647242994755065
0.88,0.15375791531631977
0.89,0.15062833605096573
0.9,0.14698931186160946
0.91,0.14271703140535968
0.92,0.13764625311771392
0.93,0.13155209854042946
0.94,0.12412164143947035
0.95,0.11490813269753372
0.96,0.10325448215505695
0.97,0.08815975375902993
0.98,0.06803419352345078
0.99,0.040221861134112254

